On the Existence of Quadratic Control Lyapunov Functions for Koopman-Operator based Bilinear Systems

Koopman operator-based methods enable data-driven bilinear representations of unknown nonlinear control systems. Accurate representations often demand significantly higher dimensions than the original system, making control design challenging. Control Lyapunov Functions (CLFs) are widely used for controller synthesis, with quadratic CLF candidates being the most common due to their simplicity. Yet, we show that this class is highly restrictive, especially when the state dimension is large: under mild conditions, their existence implies stabilizability of the bilinear system by a constant input -- that is, the control remains fixed over time. We establish this result by formulating a quadratically constrained quadratic program (QCQP) that exactly characterizes valid CLFs. Since QCQPs are NP-hard, we propose a convex semidefinite relaxation that offers a sufficient validity condition. For single-input systems, we prove that a quadratic CLF requires constant control stabilizability, and empirically demonstrate that this extends to high-dimensional multi-input systems in many cases.

==> rank_plot.txt <==
m2 m5 m8 n
    1.1000    1.6000    2.1500   10.0000
    1.1000    1.6500    2.0000   11.0000
    1.0000    1.6500    2.0000   12.0000
    1.0000    1.4500    1.9500   13.0000
    1.0500    1.5500    2.0000   14.0000
    1.0000    1.3000    2.0000   15.0000
    1.0000    1.4000    1.8000   16.0000
    1.0000    1.5000    1.9000   17.0000
    1.0000    1.4000    1.6500   18.0000
    1.0000    1.2000    1.6500   19.0000
    1.0000    1.3500    1.9000   20.0000
    1.1000    1.1500    1.9000   21.0000
    1.0000    1.2500    1.5500   22.0000
    1.0500    1.1000    1.6500   23.0000
    1.0000    1.1500    1.5500   24.0000
    1.0000    1.1000    1.5500   25.0000
    1.0000    1.2000    1.4500   26.0000
    1.0000    1.1000    1.6500   27.0000
    1.0000    1.1500    1.7000   28.0000
    1.0000    1.0500    1.3000   29.0000
    1.0000    1.0500    1.3000   30.0000
    1.0000    1.0000    1.4000   31.0000
    1.0000    1.1000    1.3000   32.0000
    1.0000    1.1000    1.4500   33.0000
    1.0000    1.1000    1.2500   34.0000
    1.0000    1.0500    1.2500   35.0000
    1.0000    1.0500    1.2000   36.0000
    1.0000    1.0500    1.2000   37.0000
    1.0000    1.0000    1.0500   38.0000
    1.0000    1.0500    1.2000   39.0000
    1.0000    1.0500    1.1000   40.0000
    1.0000    1.0500    1.0500   41.0000
    1.0000    1.0000    1.1500   42.0000
    1.0000    1.0500    1.1000   43.0000
    1.0000    1.0000    1.1500   44.0000
    1.0000    1.0000    1.1500   45.0000
    1.0000    1.0000    1.0500   46.0000
    1.0000    1.0500    1.0000   47.0000
    1.0000    1.0000    1.1000   48.0000
    1.0000    1.0500    1.0500   49.0000
    1.0000    1.0000    1.0000   50.0000
    1.0000    1.0000    1.0000   51.0000
    1.0000    1.0000    1.0000   52.0000
    1.0000    1.0500    1.0500   53.0000
    1.0000    1.0000    1.0500   54.0000
    1.0000    1.0000    1.0000   55.0000
    1.0000    1.0000    1.0000   56.0000
    1.0000    1.0000    1.0500   57.0000
    1.0000    1.0000    1.0500   58.0000
    1.0000    1.0000    1.0000   59.0000
    1.0000    1.0000    1.0000   60.0000
    1.0000    1.0500    1.0000   61.0000
    1.0000    1.0500    1.0500   62.0000
    1.0000    1.0000    1.1500   63.0000
    1.0000    1.0000    1.0000   64.0000
    1.0000    1.0000    1.0000   65.0000
    1.0000    1.0000    1.0500   66.0000
    1.0000    1.0000    1.0500   67.0000
    1.0000    1.0000    1.0500   68.0000
    1.0000    1.0000    1.0000   69.0000
    1.0000    1.0000    1.0000   70.0000
    1.0000    1.0000    1.0000   71.0000
    1.0000    1.0000    1.0000   72.0000
    1.0000    1.0000    1.0000   73.0000
    1.0000    1.0000    1.0000   74.0000
    1.0000    1.0000    1.0000   75.0000
    1.0000    1.0000    1.0000   76.0000
    1.0000    1.0000    1.0000   77.0000
    1.0000    1.0000    1.0000   78.0000
    1.0000    1.0000    1.0500   79.0000
    1.0000    1.0000    1.0500   80.0000
    1.0000    1.0000    1.0000   81.0000
    1.0000    1.0000    1.0000   82.0000
    1.0000    1.0000    1.0000   83.0000
    1.0000    1.0000    1.0000   84.0000
    1.0000    1.0000    1.0000   85.0000
    1.0000    1.0000    1.0000   86.0000
    1.0000    1.0000    1.0000   87.0000
    1.0000    1.0000    1.0000   88.0000
    1.0000    1.0000    1.0000   89.0000
    1.0000    1.0000    1.0000   90.0000
    1.0000    1.0000    1.0000   91.0000
    1.0000    1.0000    1.0000   92.0000
    1.0000    1.0000    1.0000   93.0000
    1.0000    1.0000    1.0000   94.0000
    1.0000    1.0000    1.0000   95.0000
    1.0000    1.0000    1.0000   96.0000
    1.0000    1.0000    1.0000   97.0000
    1.0000    1.0000    1.0000   98.0000
    1.0000    1.0000    1.0000   99.0000
    1.0000    1.0000    1.0000  100.0000

